Homogeneous multigrid for embedded discontinuous Galerkin methods

We introduce a homogeneous multigrid method in the sense that it uses the same embedded discontinuous Galerkin (EDG) discretization scheme for Poisson's equation on all levels. In particular, we use the injection operator developed in [LuRK2020] for HDG and prove optimal convergence of the method under the assumption of elliptic regularity. Numerical experiments underline our analytical findings.

==> tikz/injection.tikz <==
 \begin{tikzpicture}
  \node (Mkp) at (0,0)  {$\skeletalSpace_\level$};
  \node (Wkp) at (6,0)  {$\contElementSpace_\level$};
  \node (Mk-1p) at (0,-4) {$\skeletalSpace_{\level-1}$};
  \node (Wk-1p) at (6,-4) {$\contElementSpace_{\level-1}$};
  
  \draw[->] (Wk-1p) to node[left] {$I_\level^c$} (Wkp);  
  \draw[->] (Mk-1p) to node[right] {$\injectionOp_\level$} (Mkp);
  \draw[->] (Wkp) to node[below] {$\gamma_\level$} (Mkp);
  
  \draw[->] (Mk-1p) to node[above] {$\extensionOp_{\level-1}$} (Wk-1p);
 \end{tikzpicture}

